Non-CMC Solutions of the Einstein Constraint Equations on Compact Manifolds with Apparent Horizon Boundaries

In this article we continue our effort to do a systematic development of the solution theory for conformal formulations of the Einstein constraint equations on compact manifolds with boundary. By building in a natural way on our recent work in Holst and Tsogtgerel (2013), and Holst, Nagy, and Tsogtgerel (2008, 2009), and also on the work of Maxwell (2004, 2005, 2009) and Dain (2004), under reasonable assumptions on the data we prove existence of both near- and far-from-constant mean curvature solutions for a class of Robin boundary conditions commonly used in the literature for modeling black holes, with a third existence result for constant mean curvature (CMC) appearing as a special case. Dain and Maxwell addressed initial data engineering for space-times that evolve to contain black holes, determining solutions to the conformal formulation on an asymptotically Euclidean manifold in the CMC setting, with interior boundary conditions representing excised interior black hole regions. Holst and Tsogtgerel compiled the interior boundary results covered by Dain and Maxwell, and then developed general interior conditions to model the apparent horizon boundary conditions of Dain and Maxwell for compact manifolds with boundary, and subsequently proved existence of solutions to the Lichnerowicz equation on compact manifolds with such boundary conditions. This paper picks up where Holst and Tsogtgerel left off, addressing the general non-CMC case for compact manifolds with boundary. As in our previous articles, our focus here is again on low regularity data and on the interaction between different types of boundary conditions. While our work here serves primarily to extend the solution theory for the compact with boundary case, we also develop several technical tools that have potential for use with the asymptotically Euclidean case.

==> abs-arxiv.txt <==
In this article we continue our effort to do a systematic development of 
the solution theory for conformal formulations of the Einstein constraint 
equations on compact manifolds with boundary.
By building in a natural way on our recent work in
Holst and Tsogtgerel (2013), and Holst, Nagy, and Tsogtgerel (2008, 2009),
and also on the work of Maxwell (2004, 2005, 2009) and Dain (2004),
under reasonable assumptions on the data we prove existence of both 
near- and far-from-constant mean curvature solutions for a class of 
Robin boundary conditions commonly used in the literature for modeling 
black holes, with a third existence result for constant mean curvature 
(CMC) appearing as a special case.
Dain and Maxwell addressed initial data engineering for 
space-times that evolve to contain black holes, determining solutions to 
the conformal formulation on an asymptotically Euclidean manifold in the
CMC setting, with interior boundary conditions 
representing excised interior black hole regions.
Holst and Tsogtgerel compiled the interior boundary results covered by
Dain and Maxwell, and then developed general interior conditions to model 
the apparent horizon boundary conditions of Dain and Maxwell for compact 
manifolds with boundary, and subsequently proved existence of solutions 
to the Lichnerowicz equation
on compact manifolds with such boundary conditions.
This paper picks up where Holst and Tsogtgerel left off, 
addressing the general non-CMC case for compact manifolds with boundary.
As in our previous articles,
our focus here is again on low regularity data and on the interaction 
between different types of boundary conditions.
While our work here serves primarily to extend the solution theory for the 
compact with boundary case, we also develop several technical tools that 
have potential for use with the asymptotically Euclidean case.

